The physical and chemical structure of Sagittarius B2 -- VI. UCHII regions in Sgr B2

The giant molecular cloud Sagittarius B2 (hereafter SgrB2) is the most massive region with ongoing high-mass star formation in the Galaxy. Two ultra-compact HII (UCHII) regions were identified in SgrB2's central hot cores, SgrB2(M) and SgrB2(N). Our aim is to characterize the properties of the HII regions in the entire SgrB2 cloud. Comparing the HII regions and the dust cores, we aim to depict the evolutionary stages of different parts of SgrB2. We use the Very Large Array in its A, CnB, and D configurations, and in the frequency band C (~6 GHz) to observe the whole SgrB2 complex. Using ancillary VLA data at 22.4 GHz and ALMA data at 96 GHz, we calculated the physical parameters of the UCHII regions and their dense gas environment. We identify 54 UCHII regions in the 6 GHz image, 39 of which are also detected at 22.4 GHz. Eight of the 54 UCHII regions are newly discovered. The UCHII regions have radii between $0.006 {\rm pc}$ and $0.04 {\rm pc}$, and have emission measure between $10^{6} {\rm pc\,cm^{-6}}$ and $10^{9} {\rm pc\,cm^{-6}}$. The UCHII regions are ionized by stars of types from B0.5 to O6. We found a typical gas density of $\sim10^6-10^9 {\rm cm^{-3}}$ around the UCHII regions. The pressure of the UCHII regions and the dense gas surrounding them are comparable. The expansion timescale of these UCHII regions is determined to be $\sim10^4-10^5 {\rm yr}$. The percentage of the dust cores that are associated with HII regions are 33%, 73%, 4%, and 1% for SgrB2(N), SgrB2(M), SgrB2(S), and SgrB2(DS), respectively. Two-thirds of the dust cores in SgrB2(DS) are associated with outflows. The electron densities of the UCHII regions we identified are in agreement with that of typical UCHII regions, while the radii are smaller than those of the typical UCHII regions. The dust cores in SgrB2(N) are more evolved than in SgrB2(DS) but younger than in SgrB2(M).

==> AA-2022-43674_final 2/replytolangedit.txt <==
Thanks to the language editor for the modification and comments. All the changes we made additional to the language editor's are in red in the pdf file. My reply to some of the modifications and notes is as follows. 


- natbib: I checked the A&A guide (https://www.aanda.org/for-authors/latex-issues/information-files), which says "Commas should be used only to separate two or more years linked with one author (author group).". So I didnot add comma in between the "et al." and year. 

- The UCHii regions are ionized by stars of types from B0.5 to O6. 
	-- This sentence means that the stars are the ionizing sources. If it is changed to "... by star types from ...", the subject seems "types" but not "stars". Therefore I keep the original order of words and changed "type" to its plural form.

- In 1st paragraph of Sect. 1. I keep "non-thermal" with the dash in it, since that our previous paper in the same serious (2019A&A...630A..73M) use "non-thermal" but not "nonthermal" (even in its subtitle).

- "from  $\sim$20\arcsec\ to  $\sim$3\arcsec\ and from 20 to 3.6\,cm"
	-- there should be no "and" since it means that the resolution changes from $\sim$20\arcsec\ to  $\sim$3\arcsec\ when wavelength changes from 20 to 3.6\,cm. It is an one-to-one mapping.

- In the fifth row from the bottom of Section 2. I changed "P.A." to "PA" for consistency. Thanks for the language editor's suggestion.

- For footnote 3. Thanks to the language editor for reorganizing the sentences. We want to keep it as a footnote since that on one hand it is instructive for readers who want to repeat our photometry. On the other hand we do not want to mentioned in the main text since the sentence in the main text "a minimal circle that can include as much as the total flux density of it at 6 GHz" already gives enough information for readers who do not want to handle the data themselves but just want to know what our "S6" here means. By keeping it as footnote we give the readers the option between rapidly getting our ideas and detaily repeating our work.


- In the last paragraph of section 3.2. Thanks to the language editor for pointing out that we missed the word "gas". We added it. 

- Caption of Table 1. We changed the title following the language editor's suggestion. 

- Begining of Section 4.2. We follow the lang. editor's suggestion and reorganized the sencetence. To avoid single-sentence paragraph, we concatenated the 1st and 2nd paragraphs in this section. 

- 5. Summary. Following lang. editor's advice. We added a few lines before and after the list. We move the first two paragraphs of the first item in the list as the first paragraph of the whole section, which illustrate the whole work's foundation. 

Best,

Fanyi Meng






==> replytolangedit.txt <==
Thanks to the language editor for the modification and comments. All the changes we made additional to the language editor's are in red in the pdf file. My reply to some of the modifications and notes is as follows. 


- natbib: I checked the A&A guide (https://www.aanda.org/for-authors/latex-issues/information-files), which says "Commas should be used only to separate two or more years linked with one author (author group).". So I didnot add comma in between the "et al." and year. 

- The UCHii regions are ionized by stars of types from B0.5 to O6. 
	-- This sentence means that the stars are the ionizing sources. If it is changed to "... by star types from ...", the subject seems "types" but not "stars". Therefore I keep the original order of words and changed "type" to its plural form.

- In 1st paragraph of Sect. 1. I keep "non-thermal" with the dash in it, since that our previous paper in the same serious (2019A&A...630A..73M) use "non-thermal" but not "nonthermal" (even in its subtitle).

- "from  $\sim$20\arcsec\ to  $\sim$3\arcsec\ and from 20 to 3.6\,cm"
	-- there should be no "and" since it means that the resolution changes from $\sim$20\arcsec\ to  $\sim$3\arcsec\ when wavelength changes from 20 to 3.6\,cm. It is an one-to-one mapping.

- In the fifth row from the bottom of Section 2. I changed "P.A." to "PA" for consistency. Thanks for the language editor's suggestion.

- For footnote 3. Thanks to the language editor for reorganizing the sentences. We want to keep it as a footnote since that on one hand it is instructive for readers who want to repeat our photometry. On the other hand we do not want to mentioned in the main text since the sentence in the main text "a minimal circle that can include as much as the total flux density of it at 6 GHz" already gives enough information for readers who do not want to handle the data themselves but just want to know what our "S6" here means. By keeping it as footnote we give the readers the option between rapidly getting our ideas and detaily repeating our work.


- In the last paragraph of section 3.2. Thanks to the language editor for pointing out that we missed the word "gas". We added it. 

- Caption of Table 1. We changed the title following the language editor's suggestion. 

- Begining of Section 4.2. We follow the lang. editor's suggestion and reorganized the sencetence. To avoid single-sentence paragraph, we concatenated the 1st and 2nd paragraphs in this section. 

- 5. Summary. Following lang. editor's advice. We added a few lines before and after the list. We move the first two paragraphs of the first item in the list as the first paragraph of the whole section, which illustrate the whole work's foundation. 

Best,

Fanyi Meng





